Detecting egregious responses in neural sequence-to-sequence models

In this work, we attempt to answer a critical question: whether there exists some input sequence that will cause a well-trained discrete-space neural network sequence-to-sequence (seq2seq) model to generate egregious outputs (aggressive, malicious, attacking, etc.). And if such inputs exist, how to find them efficiently. We adopt an empirical methodology, in which we first create lists of egregious output sequences, and then design a discrete optimization algorithm to find input sequences that will cause the model to generate them. Moreover, the optimization algorithm is enhanced for large vocabulary search and constrained to search for input sequences that are likely to be input by real-world users. In our experiments, we apply this approach to dialogue response generation models trained on three real-world dialogue data-sets: Ubuntu, Switchboard and OpenSubtitles, testing whether the model can generate malicious responses. We demonstrate that given the trigger inputs our algorithm finds, a significant number of malicious sentences are assigned large probability by the model, which reveals an undesirable consequence of standard seq2seq training.

==> iclr_template/iclr2019_conference.txt <==
\documentclass{article} % For LaTeX2e
\usepackage{iclr2019_conference,times}

% Optional math commands from https://github.com/goodfeli/dlbook_notation.
\input{math_commands.tex}

\usepackage{hyperref}
\usepackage{url}


\title{Formatting Instructions for ICLR 2019 / \\ Conference Submissions}

% Authors must not appear in the submitted version. They should be hidden
% as long as the \iclrfinalcopy macro remains commented out below.
% Non-anonymous submissions will be rejected without review.

\author{Antiquus S.~Hippocampus, Natalia Cerebro \& Amelie P. Amygdale \thanks{ Use footnote for providing further information
about author (webpage, alternative address)---\emph{not} for acknowledging
funding agencies.  Funding acknowledgements go at the end of the paper.} \\
Department of Computer Science\\
Cranberry-Lemon University\\
Pittsburgh, PA 15213, USA \\
\texttt{\{hippo,brain,jen\}@cs.cranberry-lemon.edu} \\
\And
Ji Q. Ren \& Yevgeny LeNet \\
Department of Computational Neuroscience \\
University of the Witwatersrand \\
Joburg, South Africa \\
\texttt{\{robot,net\}@wits.ac.za} \\
\AND
Coauthor \\
Affiliation \\
Address \\
\texttt{email}
}

% The \author macro works with any number of authors. There are two commands
% used to separate the names and addresses of multiple authors: \And and \AND.
%
% Using \And between authors leaves it to \LaTeX{} to determine where to break
% the lines. Using \AND forces a linebreak at that point. So, if \LaTeX{}
% puts 3 of 4 authors names on the first line, and the last on the second
% line, try using \AND instead of \And before the third author name.

\newcommand{\fix}{\marginpar{FIX}}
\newcommand{\new}{\marginpar{NEW}}

%\iclrfinalcopy % Uncomment for camera-ready version, but NOT for submission.
\begin{document}


\maketitle

\begin{abstract}
The abstract paragraph should be indented 1/2~inch (3~picas) on both left and
right-hand margins. Use 10~point type, with a vertical spacing of 11~points.
The word \textsc{Abstract} must be centered, in small caps, and in point size 12. Two
line spaces precede the abstract. The abstract must be limited to one
paragraph.
\end{abstract}

\section{Submission of conference papers to ICLR 2019}

ICLR requires electronic submissions, processed by
\url{https://openreview.net/}. See ICLR's website for more instructions.

If your paper is ultimately accepted, the statement {\tt
  {\textbackslash}iclrfinalcopy} should be inserted to adjust the
format to the camera ready requirements.

The format for the submissions is a variant of the NIPS format.
Please read carefully the instructions below, and follow them
faithfully.

\subsection{Style}

Papers to be submitted to ICLR 2019 must be prepared according to the
instructions presented here.

%% Please note that we have introduced automatic line number generation
%% into the style file for \LaTeXe. This is to help reviewers
%% refer to specific lines of the paper when they make their comments. Please do
%% NOT refer to these line numbers in your paper as they will be removed from the
%% style file for the final version of accepted papers.

Authors are required to use the ICLR \LaTeX{} style files obtainable at the
ICLR website. Please make sure you use the current files and
not previous versions. Tweaking the style files may be grounds for rejection.

\subsection{Retrieval of style files}

The style files for ICLR and other conference information are available on the World Wide Web at
\begin{center}
   \url{http://www.iclr.cc/}
\end{center}
The file \verb+iclr2019_conference.pdf+ contains these
instructions and illustrates the
various formatting requirements your ICLR paper must satisfy.
Submissions must be made using \LaTeX{} and the style files
\verb+iclr2019_conference.sty+ and \verb+iclr2019_conference.bst+ (to be used with \LaTeX{}2e). The file
\verb+iclr2019_conference.tex+ may be used as a ``shell'' for writing your paper. All you
have to do is replace the author, title, abstract, and text of the paper with
your own.

The formatting instructions contained in these style files are summarized in
sections \ref{gen_inst}, \ref{headings}, and \ref{others} below.

\section{General formatting instructions}
\label{gen_inst}

The text must be confined within a rectangle 5.5~inches (33~picas) wide and
9~inches (54~picas) long. The left margin is 1.5~inch (9~picas).
Use 10~point type with a vertical spacing of 11~points. Times New Roman is the
preferred typeface throughout. Paragraphs are separated by 1/2~line space,
with no indentation.

Paper title is 17~point, in small caps and left-aligned.
All pages should start at 1~inch (6~picas) from the top of the page.

Authors' names are
set in boldface, and each name is placed above its corresponding
address. The lead author's name is to be listed first, and
the co-authors' names are set to follow. Authors sharing the
same address can be on the same line.

Please pay special attention to the instructions in section \ref{others}
regarding figures, tables, acknowledgments, and references.

\section{Headings: first level}
\label{headings}

First level headings are in small caps,
flush left and in point size 12. One line space before the first level
heading and 1/2~line space after the first level heading.

\subsection{Headings: second level}

Second level headings are in small caps,
flush left and in point size 10. One line space before the second level
heading and 1/2~line space after the second level heading.

\subsubsection{Headings: third level}

Third level headings are in small caps,
flush left and in point size 10. One line space before the third level
heading and 1/2~line space after the third level heading.

\section{Citations, figures, tables, references}
\label{others}

These instructions apply to everyone, regardless of the formatter being used.

\subsection{Citations within the text}

Citations within the text should be based on the \texttt{natbib} package
and include the authors' last names and year (with the ``et~al.'' construct
for more than two authors). When the authors or the publication are
included in the sentence, the citation should not be in parenthesis (as
in ``See \citet{Hinton06} for more information.''). Otherwise, the citation
should be in parenthesis (as in ``Deep learning shows promise to make progress towards AI~\citep{Bengio+chapter2007}.'').

The corresponding references are to be listed in alphabetical order of
authors, in the \textsc{References} section. As to the format of the
references themselves, any style is acceptable as long as it is used
consistently.

\subsection{Footnotes}

Indicate footnotes with a number\footnote{Sample of the first footnote} in the
text. Place the footnotes at the bottom of the page on which they appear.
Precede the footnote with a horizontal rule of 2~inches
(12~picas).\footnote{Sample of the second footnote}

\subsection{Figures}

All artwork must be neat, clean, and legible. Lines should be dark
enough for purposes of reproduction; art work should not be
hand-drawn. The figure number and caption always appear after the
figure. Place one line space before the figure caption, and one line
space after the figure. The figure caption is lower case (except for
first word and proper nouns); figures are numbered consecutively.

Make sure the figure caption does not get separated from the figure.
Leave sufficient space to avoid splitting the figure and figure caption.

You may use color figures.
However, it is best for the
figure captions and the paper body to make sense if the paper is printed
either in black/white or in color.
\begin{figure}[h]
\begin{center}
%\framebox[4.0in]{$\;$}
\fbox{\rule[-.5cm]{0cm}{4cm} \rule[-.5cm]{4cm}{0cm}}
\end{center}
\caption{Sample figure caption.}
\end{figure}

\subsection{Tables}

All tables must be centered, neat, clean and legible. Do not use hand-drawn
tables. The table number and title always appear before the table. See
Table~\ref{sample-table}.

Place one line space before the table title, one line space after the table
title, and one line space after the table. The table title must be lower case
(except for first word and proper nouns); tables are numbered consecutively.

\begin{table}[t]
\caption{Sample table title}
\label{sample-table}
\begin{center}
\begin{tabular}{ll}
\multicolumn{1}{c}{\bf PART}  &\multicolumn{1}{c}{\bf DESCRIPTION}
\\ \hline \\
Dendrite         &Input terminal \\
Axon             &Output terminal \\
Soma             &Cell body (contains cell nucleus) \\
\end{tabular}
\end{center}
\end{table}

\section{Default Notation}

In an attempt to encourage standardized notation, we have included the
notation file from the textbook, \textit{Deep Learning}
\cite{goodfellow2016deep} available at
\url{https://github.com/goodfeli/dlbook_notation/}.  Use of this style
is not required and can be disabled by commenting out
\texttt{math\_commands.tex}.


\centerline{\bf Numbers and Arrays}
\bgroup
\def\arraystretch{1.5}
\begin{tabular}{p{1in}p{3.25in}}
$\displaystyle a$ & A scalar (integer or real)\\
$\displaystyle \va$ & A vector\\
$\displaystyle \mA$ & A matrix\\
$\displaystyle \tA$ & A tensor\\
$\displaystyle \mI_n$ & Identity matrix with $n$ rows and $n$ columns\\
$\displaystyle \mI$ & Identity matrix with dimensionality implied by context\\
$\displaystyle \ve^{(i)}$ & Standard basis vector $[0,\dots,0,1,0,\dots,0]$ with a 1 at position $i$\\
$\displaystyle \text{diag}(\va)$ & A square, diagonal matrix with diagonal entries given by $\va$\\
$\displaystyle \ra$ & A scalar random variable\\
$\displaystyle \rva$ & A vector-valued random variable\\
$\displaystyle \rmA$ & A matrix-valued random variable\\
\end{tabular}
\egroup
\vspace{0.25cm}

\centerline{\bf Sets and Graphs}
\bgroup
\def\arraystretch{1.5}

\begin{tabular}{p{1.25in}p{3.25in}}
$\displaystyle \sA$ & A set\\
$\displaystyle \R$ & The set of real numbers \\
$\displaystyle \{0, 1\}$ & The set containing 0 and 1 \\
$\displaystyle \{0, 1, \dots, n \}$ & The set of all integers between $0$ and $n$\\
$\displaystyle [a, b]$ & The real interval including $a$ and $b$\\
$\displaystyle (a, b]$ & The real interval excluding $a$ but including $b$\\
$\displaystyle \sA \backslash \sB$ & Set subtraction, i.e., the set containing the elements of $\sA$ that are not in $\sB$\\
$\displaystyle \gG$ & A graph\\
$\displaystyle \parents_\gG(\ervx_i)$ & The parents of $\ervx_i$ in $\gG$
\end{tabular}
\vspace{0.25cm}


\centerline{\bf Indexing}
\bgroup
\def\arraystretch{1.5}

\begin{tabular}{p{1.25in}p{3.25in}}
$\displaystyle \eva_i$ & Element $i$ of vector $\va$, with indexing starting at 1 \\
$\displaystyle \eva_{-i}$ & All elements of vector $\va$ except for element $i$ \\
$\displaystyle \emA_{i,j}$ & Element $i, j$ of matrix $\mA$ \\
$\displaystyle \mA_{i, :}$ & Row $i$ of matrix $\mA$ \\
$\displaystyle \mA_{:, i}$ & Column $i$ of matrix $\mA$ \\
$\displaystyle \etA_{i, j, k}$ & Element $(i, j, k)$ of a 3-D tensor $\tA$\\
$\displaystyle \tA_{:, :, i}$ & 2-D slice of a 3-D tensor\\
$\displaystyle \erva_i$ & Element $i$ of the random vector $\rva$ \\
\end{tabular}
\egroup
\vspace{0.25cm}


\centerline{\bf Calculus}
\bgroup
\def\arraystretch{1.5}
\begin{tabular}{p{1.25in}p{3.25in}}
% NOTE: the [2ex] on the next line adds extra height to that row of the table.
% Without that command, the fraction on the first line is too tall and collides
% with the fraction on the second line.
$\displaystyle\frac{d y} {d x}$ & Derivative of $y$ with respect to $x$\\ [2ex]
$\displaystyle \frac{\partial y} {\partial x} $ & Partial derivative of $y$ with respect to $x$ \\
$\displaystyle \nabla_\vx y $ & Gradient of $y$ with respect to $\vx$ \\
$\displaystyle \nabla_\mX y $ & Matrix derivatives of $y$ with respect to $\mX$ \\
$\displaystyle \nabla_\tX y $ & Tensor containing derivatives of $y$ with respect to $\tX$ \\
$\displaystyle \frac{\partial f}{\partial \vx} $ & Jacobian matrix $\mJ \in \R^{m\times n}$ of $f: \R^n \rightarrow \R^m$\\
$\displaystyle \nabla_\vx^2 f(\vx)\text{ or }\mH( f)(\vx)$ & The Hessian matrix of $f$ at input point $\vx$\\
$\displaystyle \int f(\vx) d\vx $ & Definite integral over the entire domain of $\vx$ \\
$\displaystyle \int_\sS f(\vx) d\vx$ & Definite integral with respect to $\vx$ over the set $\sS$ \\
\end{tabular}
\egroup
\vspace{0.25cm}

\centerline{\bf Probability and Information Theory}
\bgroup
\def\arraystretch{1.5}
\begin{tabular}{p{1.25in}p{3.25in}}
$\displaystyle P(\ra)$ & A probability distribution over a discrete variable\\
$\displaystyle p(\ra)$ & A probability distribution over a continuous variable, or over
a variable whose type has not been specified\\
$\displaystyle \ra \sim P$ & Random variable $\ra$ has distribution $P$\\% so thing on left of \sim should always be a random variable, with name beginning with \r
$\displaystyle  \E_{\rx\sim P} [ f(x) ]\text{ or } \E f(x)$ & Expectation of $f(x)$ with respect to $P(\rx)$ \\
$\displaystyle \Var(f(x)) $ &  Variance of $f(x)$ under $P(\rx)$ \\
$\displaystyle \Cov(f(x),g(x)) $ & Covariance of $f(x)$ and $g(x)$ under $P(\rx)$\\
$\displaystyle H(\rx) $ & Shannon entropy of the random variable $\rx$\\
$\displaystyle \KL ( P \Vert Q ) $ & Kullback-Leibler divergence of P and Q \\
$\displaystyle \mathcal{N} ( \vx ; \vmu , \mSigma)$ & Gaussian distribution %
over $\vx$ with mean $\vmu$ and covariance $\mSigma$ \\
\end{tabular}
\egroup
\vspace{0.25cm}

\centerline{\bf Functions}
\bgroup
\def\arraystretch{1.5}
\begin{tabular}{p{1.25in}p{3.25in}}
$\displaystyle f: \sA \rightarrow \sB$ & The function $f$ with domain $\sA$ and range $\sB$\\
$\displaystyle f \circ g $ & Composition of the functions $f$ and $g$ \\
  $\displaystyle f(\vx ; \vtheta) $ & A function of $\vx$ parametrized by $\vtheta$.
  (Sometimes we write $f(\vx)$ and omit the argument $\vtheta$ to lighten notation) \\
$\displaystyle \log x$ & Natural logarithm of $x$ \\
$\displaystyle \sigma(x)$ & Logistic sigmoid, $\displaystyle \frac{1} {1 + \exp(-x)}$ \\
$\displaystyle \zeta(x)$ & Softplus, $\log(1 + \exp(x))$ \\
$\displaystyle || \vx ||_p $ & $\normlp$ norm of $\vx$ \\
$\displaystyle || \vx || $ & $\normltwo$ norm of $\vx$ \\
$\displaystyle x^+$ & Positive part of $x$, i.e., $\max(0,x)$\\
$\displaystyle \1_\mathrm{condition}$ & is 1 if the condition is true, 0 otherwise\\
\end{tabular}
\egroup
\vspace{0.25cm}



\section{Final instructions}
Do not change any aspects of the formatting parameters in the style files.
In particular, do not modify the width or length of the rectangle the text
should fit into, and do not change font sizes (except perhaps in the
\textsc{References} section; see below). Please note that pages should be
numbered.

\section{Preparing PostScript or PDF files}

Please prepare PostScript or PDF files with paper size ``US Letter'', and
not, for example, ``A4''. The -t
letter option on dvips will produce US Letter files.

Consider directly generating PDF files using \verb+pdflatex+
(especially if you are a MiKTeX user).
PDF figures must be substituted for EPS figures, however.

Otherwise, please generate your PostScript and PDF files with the following commands:
\begin{verbatim}
dvips mypaper.dvi -t letter -Ppdf -G0 -o mypaper.ps
ps2pdf mypaper.ps mypaper.pdf
\end{verbatim}

\subsection{Margins in LaTeX}

Most of the margin problems come from figures positioned by hand using
\verb+\special+ or other commands. We suggest using the command
\verb+\includegraphics+
from the graphicx package. Always specify the figure width as a multiple of
the line width as in the example below using .eps graphics
\begin{verbatim}
   \usepackage[dvips]{graphicx} ...
   \includegraphics[width=0.8\linewidth]{myfile.eps}
\end{verbatim}
or % Apr 2009 addition
\begin{verbatim}
   \usepackage[pdftex]{graphicx} ...
   \includegraphics[width=0.8\linewidth]{myfile.pdf}
\end{verbatim}
for .pdf graphics.
See section~4.4 in the graphics bundle documentation (\url{http://www.ctan.org/tex-archive/macros/latex/required/graphics/grfguide.ps})

A number of width problems arise when LaTeX cannot properly hyphenate a
line. Please give LaTeX hyphenation hints using the \verb+\-+ command.


\subsubsection*{Acknowledgments}

Use unnumbered third level headings for the acknowledgments. All
acknowledgments, including those to funding agencies, go at the end of the paper.

\bibliography{iclr2019_conference}
\bibliographystyle{iclr2019_conference}

\end{document}


==> seq2sick/seq2sick.txt <==
\documentclass{article}
\usepackage[utf8]{inputenc}
\usepackage{microtype}
\usepackage{graphicx}
\usepackage{subfigure}
\usepackage{booktabs} % for professional tables
\usepackage{comment}
\usepackage{amsmath}
\usepackage{amsfonts}
\usepackage{amssymb}
\usepackage{times}
\usepackage{calligra}
\usepackage{calrsfs}
\usepackage{paralist, tabularx}
\usepackage[numbers]{natbib}
\usepackage{hyperref}
\usepackage{algorithm}
\usepackage{algorithmic}
\usepackage{authblk}
\usepackage{amsmath, amsfonts}
\usepackage{mathtools}
\usepackage{commath}
\usepackage{multirow}
\usepackage{color}
\DeclareMathOperator*{\argmin}{arg\,min}
\DeclareMathOperator*{\argmax}{arg\,max}
\newcommand{\bdelta}{\boldsymbol{\delta}}
\newcommand{\bx}{\mathbf{x}}
\newcommand{\bw}{\mathbf{w}}


\def \z {z}
\def \e {e}
\def \l {\mathbf{l}}
\def \c {\mathbf{c}}
\def \q {\mathbf{q}}
\def \u {\mathbf{u}}
\def \v {\mathbf{v}}
\def \e {\mathbf{e}}
\def \x {\mathbf{x}}
\def \y {\mathbf{y}}
\def \c {\mathbf{c}}
\def \X {\mathbf{X}}
\def \Y {\mathbf{Y}}
\def \h {\mathbf{h}}
\def \s {s}


\title{Seq2Sick: Evaluating the Robustness of Sequence-to-Sequence \\Models with Adversarial Examples}

\author{Minhao Cheng\textsuperscript{1},\enskip Jinfeng Yi\textsuperscript{2},\enskip
Huan Zhang\textsuperscript{1},\enskip Pin-Yu Chen\textsuperscript{3},\enskip Cho-Jui Hsieh\textsuperscript{1} \\
\textsuperscript{1}Department of Computer Science, University of California,  Davis, CA 95616 \\
\textsuperscript{2}Tencent AI Lab, Bellevue, WA 98004 \\
\textsuperscript{3}IBM Research AI, Yorktown Heights, NY 10598 \\
\small{\texttt{mhcheng@ucdavis.edu, jinfengyi.ustc@gmail.com, ecezhang@ucdavis.edu,}
\texttt{pin-yu.chen@ibm.com, chohsieh@ucdavis.edu}}
} 
\date{}
%
%\date{}February 2018}
\usepackage{geometry}
\geometry{left=2.5cm,right=2.5cm,top=2.5cm,bottom=2.5cm}
\begin{document}

\maketitle

\begin{abstract}
Crafting adversarial examples has become an important technique to evaluate the robustness of deep neural networks (DNNs). 
However, most existing works focus on attacking the image classification problem since its input space is continuous and output space is finite. 
 In this paper, we study the much more challenging problem of crafting adversarial examples for sequence-to-sequence (seq2seq) models, whose inputs are discrete text strings and outputs have an almost infinite number of possibilities. To address the challenges caused by the discrete input space, we propose a projected gradient method combined with group lasso and gradient regularization. To handle the almost infinite output space, we design some novel loss functions to conduct non-overlapping attack and targeted keyword attack. We apply our algorithm to machine translation and text summarization tasks, and verify the effectiveness of the proposed algorithm: by changing less than 3 words, we can make seq2seq model to produce desired outputs with high success rates. On the other hand, we recognize that, compared with the well-evaluated CNN-based classifiers, seq2seq models are intrinsically more robust to adversarial attacks.
\end{abstract}

\section{Introduction}
Adversarial attack on deep neural networks (DNNs) aims to slightly modify the inputs of DNNs and mislead them to make wrong predictions~\cite{DBLP:journals/corr/SzegedyZSBEGF13,goodfellow2014explaining}. This task has become a common approach to evaluate the robustness of DNNs~\cite{szegedy2013intriguing,hein2017formal,weng2018evaluating} -- generally speaking, the easier an adversarial example can be generated, the less robust the DNN model is. However, models designed for different tasks are not born equal: some tasks are strictly harder to attack than others. For example, attacking an image is much easier than attacking a text string, since image space is continuous and the adversary can make arbitrarily small changes to the input. Therefore, even if most of the pixels of an image have been modified, the perturbations can still be imperceptible to humans when the accumulated distortion is not large. In contrast, text strings live in a discrete space, and word-level manipulations may significantly change the meaning of the text. In this scenario,  an adversary should change as few words as possible, and hence this limitation induces a sparse constraint on word-level changes. Likewise, attacking a classifier should also be much easier than attacking a model with sequence outputs. This is because different from the classification problem that has a finite set of discrete class labels, the output space of sequences may have an almost infinite number of
possibilities. If we treat each sequence as a label, a targeted attack needs to find a specific one over an enormous number of possible labels, leading to a nearly zero volume in search space. 
This may explain why most existing works on adversarial attack focus on the image classification task, since its input space is continuous and its output space is finite. 

In this paper, we study a harder problem of crafting adversarial examples for sequence-to-sequence (seq2seq) models~\cite{DBLP:conf/nips/SutskeverVL14}. This problem is challenging since it combines both aforementioned difficulties, i.e., discrete inputs and sequence outputs with an almost infinite number of possibilities. We choose this problem not only because it is challenging, but also because seq2seq models are widely used in many safety and security sensitive applications, e.g., machine translation~\citep{bahdanau2014neural,luong2015effective}, text summarization~\citep{rush2015neural}, and speech recognition~\cite{DBLP:conf/icassp/ChanJLV16}, thus measuring its robustness becomes critical. Specifically, we aim to examine
the following questions in this study:
\begin{enumerate}
\item \emph{Is it possible to slightly modify the inputs of seq2seq models while significantly change their outputs?}
\item \emph{Are seq2seq models more robust than the well-evaluated CNN-based image classifiers?}
\end{enumerate}

We provide an affirmative answer to the first question by developing an effective adversarial attack framework called Seq2Sick. 
It is an optimization-based framework that aims to learn an input sequence that is close enough to the original sequence while leads to the desired outputs with high confidence. To address the challenges caused by the discrete input space, we propose to use the projected gradient descent method combined with group lasso and gradient regularization. To address the challenges of almost infinite output space, we design some novel loss functions for the tasks of non-overlapping attack and targeted keyword attack. Our experimental results show that the proposed framework yields high success rates in both tasks. 
However, even if the proposed approach can successfully attack seq2seq models, our answer to the second question is ``Yes''. Compared with CNN-based classifiers that are highly sensitive to adversarial examples, seq2seq model is intrinsically more robust since it has discrete input space and the output space is exponentially large. As a result, adversarial examples of seq2seq models usually have larger distortions and are more perceptible than the adversarial examples crafted for CNN-based image classifiers. 

In summary, our main contributions are as follows:
\begin{compactitem}
    \item We propose Seq2Sick, a novel optimization-based approach to craft adversarial sequences to fool word-level seq2seq models. Seq2Sick provides two types of attacks: non-overlapping attack to change all the words in the output sentence, 
    and targeted keyword attack to insert malicious keywords into the output. 
    \item To handle discrete input space, we propose a modified projected gradient-based method with group lasso
    regularization to enforce the sparsity in terms of the number of changed words. We also define corresponding loss functions on output sequence for each type of attack. 
    \item We conduct experiments on text summarization and machine translation tasks. By changing less than 3 words in input sequences, we can fool seq2seq models to produce malicious outputs with high success rates. On the other hand, we recognize that seq2seq models are more robust to adversarial examples than the CNN-based image classifiers. 
\end{compactitem}


\section{Related Work}
Most existing work on adversarial attack focuses on CNN-based models, while only a few studies discuss how to attack RNN-based methods. In this section, we briefly review CNN-based attacks, and then highlight the differences between our work and previous attack algorithms designed for RNN-based models. 

\subsection{Adversarial Attacks on CNN-based Models}
\citep{DBLP:journals/corr/SzegedyZSBEGF13} first discovered adversarial examples of the CNN in the context of image classification. Since then, a number of approaches have surfaced regarding adversarial attacks
on CNNs, such as using gradient-based methods~\cite{goodfellow2014explaining,moosavi2016deepfool,papernot2016limitations,carlini2017towards,DBLP:conf/nips/CisseANK17,chen2017ead}, score-based methods~\cite{chen2017zoo,hayes2017machine,narodytska2016simple}, transfer-based methods~\cite{papernot2017practical}, and decision-based methods~\cite{brendel2017decision}. In addition to image classification, attacks to other CNN-related tasks have also been actively investigated. 
Typical examples include semantic segmentation and object detection~\cite{DBLP:conf/iccv/MetzenKBF17,DBLP:journals/corr/abs-1711-09856,DBLP:conf/iccv/XieWZZXY17,DBLP:journals/corr/abs-1712-02494,DBLP:journals/corr/abs-1712-08062}, image captioning~\cite{chen2017show}, and visual QA~\cite{DBLP:journals/corr/abs-1709-08693}. Besides, recent studies have also conducted adversarial attacks in
the real-world scenarios, including attacking road signs~\cite{DBLP:journals/corr/EvtimovEFKLPRS17,DBLP:journals/corr/abs-1708-06733,DBLP:journals/corr/abs-1712-02494,DBLP:journals/corr/abs-1712-08062}, cell-phone cameras~\cite{DBLP:journals/corr/KurakinGB16}, robots~\cite{DBLP:conf/iccvw/MelisDB0FR17}, and generating 3D-printed adversarial objects~\cite{DBLP:journals/corr/AthalyeS17}.

\subsection{Adversarial Attacks on RNN-based Models}
Although lots of works have been done to fool CNN-based models, only a few studies have examined RNN-based models, and the majority of them focus on simple text classification problems. 
%Nearly all of them are focusing on text classification rather than sequential output.  
\citep{papernot2016crafting} first uses Fast Gradient Sign Method (FGSM) to conduct an attack on RNN/LSTM-based classification problems. %Also, it attempts to generate untargeted sequential output with continuous input and output space. 
In order to generate text adversarial examples,~\cite{li2016understanding} proposes to use reinforcement learning to locate important words that could be deleted in sentiment classification.  \citep{samanta2017towards} and \citep{liang2017deep} generate adversarial sequences by inserting or replacing existing words with typos and synonyms. 
\citep{gao2018black} aims to attack sentiment classification models in a black-box setting. It develops some scoring functions to find the most
important words to modify. 
These approaches differ from our work in that they study simple text classification problems while we focus on the more challenging seq2seq model with sequential outputs. Other than attacking text classifiers, \citep{jia2017adversarial} aims to fool reading comprehension systems by adding misleading sentences, which has a different focus than ours. \citep{zhao2017generating} uses the generative adversarial network (GAN) to craft natural adversarial examples.  However, it can only perform the untargeted attack and also suffers from high computational cost.


Our work shares some similarities with 
\citep{ebrahimi2017hotflip} as it also studies the problem of attacking seq2seq model. However, \citep{ebrahimi2017hotflip} is less appealing than our work since (i) they only focus on untargeted attack while our work can handle the more challenging targeted attack, and (ii) their word-level attack method does not work well -- it only yields a 22\%
success rate for the untargeted attack. Indeed, they recognize that attacking word-level seq2seq model is a challenging problem, which has been addressed by this paper. 

\begin{table*}[htbp]
\caption{Summary of existing works that are designed to attack RNN models. ``BINARY'' indicates the attack is for binary classifications, and there is no difference between untargeted and targeted attack in this case. ``CLASS'' means targeted attack to a specific class. ``KEYWORD'' means targeted attack to a specific keyword. }
\label{tb:ref}
%\vskip 0.15in
\begin{center}
\begin{small}
\begin{sc}
%\resizebox{!}{0.13\textwidth}{
\begin{tabular}{lccccr}
\toprule
Methods & Gradient Based? & Word-level RNN? & Sequential Output? & Targeted Attack? \\
\midrule
Ebrahimi et al \citep{ebrahimi2017hotflip} & $\surd$ & $\times$ & $\surd$ & Class\\
Jia\&Liang \citep{jia2017adversarial} & $\times$ & $\surd$ & $\times$ & $\times$ \\
Li et al \citep{li2016understanding} & $\surd$ & $\surd$ & $\times$ & Class \\
Papernot et al \citep{papernot2016crafting} & $\surd$ & $\times$ & $\surd$ & $\times$ \\
Gao et al \citep{gao2018black} & $\times$ & $\surd$ & $\times$ & Binary \\
Samanta\&Mehta \citep{samanta2017towards} & $\times$ & $\times$ & $\times$ & Binary \\
Zhao et al \citep{zhao2017generating} & / & $\surd$ & $\surd$ & $\times$ \\
Liang et al \citep{liang2017deep} & $\surd$ & $\times$ & $\times$ &Class \\ 
Seq2Sick (Ours) & $\surd$ &$\surd$&$\surd$& Keyword\\ 
\bottomrule
\end{tabular}
%}
\end{sc}
\end{small}
\end{center}
\end{table*}

Notably, almost all the previous methods are based on greedy search, i.e., at each step, they search for the best word and the best position to replace the previous word. As a result, 
their search space grows rapidly as the length of input sequence increases. To address this issue, we propose a novel approach that uses group lasso regularization and the projected gradient descent method with gradient regularization to simultaneously search all the replacement positions. Table~\ref{tb:ref} summarizes the key differences between the proposed framework Seq2Sick and the existing attack methods on RNN-based models.

\section{Methodology}
\subsection{A Revisit to Sequence-to-Sequence Model}
Before introducing the proposed algorithms, we first briefly describe the sequence-to-sequence (seq2seq) model~\citep{cho2014learning,DBLP:conf/nips/SutskeverVL14}. 
Let $\x_i\in \mathbb{R}^d$ be the embedding vector of each input word,
$N$ be the input sequence length, and $M$ be the output sequence length. Let $\omega$ be the input vocabulary, and the output word $\y_j\in \nu $ where $\nu$ is the output vocabulary.  
The seq2seq model has an encoder-decoder framework that aims at mapping an input sequence of vectors 
$\X=(\x_1,\dots,\x_N)$ to the output sequence $\Y=\{\y_1,\dots,\y_{M}\}$. 
Its encoder first reads the input sequence, then each RNN/LSTM cell computes $\h_t=f(\x_t,\ \h_{t-1})$, where $\x_t$ is the current input, $\h_{t-1}$ and $\h_{t}$ represent the previous and current cells' hidden states, respectively. The next step computes the context vector $\c$ using all the hidden layers of cells $\h_1,\dots,\h_N$, i.e $\c = q({\h_1,\cdots,\h_N})$, where $q(\cdot)$ could be a linear or non-linear function. In this paper, we follow the setting in ~\citep{DBLP:conf/nips/SutskeverVL14} that $\c = q({\h_1,\cdots,\h_N}) = \h_N$. 

Given the context vector $\c$ and all the previously words $\{\y_1,\dots,\y_{t-1}\}$, the decoder is trained to predict the next word $\y_{t}$. 
Specifically, the $t$-th cell in the decoder receives its previous cell's output $\y_{t-1}$ and the context vector $\c$, and then outputs
 \begin{equation}
     \z_t = g(\y_{t-1},\c)\ \  \text{and}\ \ p_t = \text{softmax}(\z_t), 
 \end{equation}
 where $g$ is another RNN/LSTM cell function.  $\z_t:=[z_t^{(1)},z_t^{(2)},\dots,z_t^{(|\nu|)}] \in \mathbb{R}^{|\nu|}$ is a vector of the \emph{logits} for each possible word in the output vocabulary $\nu$. 
 
\subsection{Proposed Framework}
The problem of crafting adversarial examples against the seq2seq model can be formulated as the following optimization problem:
\begin{equation}
%\begin{aligned}
 \min_{\bdelta}\ L(\X+\bdelta) + \lambda \cdot R(\bdelta),
 \label{eq:framework}
%\end{aligned}
\end{equation}
where 
$R(\cdot)$ indicates the regularization function to measure the magnitude of distortions. $L(\cdot)$ is the loss function to penalize the unsuccessful attack and it may take different forms in different attack scenarios. A common choice for $R(\bdelta)$ is the $\ell_2$ penalty $\norm{\bdelta}_2^2$, but it is, as we will show later, not suitable for attacking seq2seq model. $\lambda>0$ is the regularization parameter that balances the distortion and attack success rate -- a smaller $\lambda$ will make the attack more likely to succeed but with the price of larger distortion. 

In this work, we focus on two kinds of attacks: non-overlapping attack and targeted keywords attack. The first attack requires that the output of the adversarial example shares no overlapping words with the original output. This task is strictly harder than untargeted attack, which only requires that the adversarial output to be somewhat different from the original output \citep{zhao2017generating,ebrahimi2017hotflip}. We ignore the task of untargeted attack since it is too trivial for the proposed framework, which can easily achieve a 100\% attack success rate. Targeted keywords attack is an even more challenging task than non-overlapping attack. Given a set of targeted keywords, the goal of targeted keywords attack is to find an adversarial input sequence such that all the keywords must appear in its corresponding output. In the following, we respectively introduce the loss functions developed for the two attack approaches.


\subsubsection{\textbf{Non-overlapping Attack}}
%\paragraph{Non-overlapping Attack:}
To formally define the non-overlapping attack, we let 
$\mathbf{s}=\{\s_1,\dots,\s_M\}$ be the original output sequence,  where $s_i$ denotes the location of the $i$-th word in the output vocabulary $\nu$. $\{\z_1, \dots, \z_M\}$ % \in \mathbb{R}^{|\nu|}$ 
indicates the logit layer outputs of the adversarial example. 
In the non-overlapping attack, the output of adversarial example should be entirely different from the original output $\mathbf{S}$, i.e., 
\begin{equation*}
    \s_t \neq \argmax_{y \in \nu}\z_t^{(y)}, \ \ \forall t=1, \dots, M,
\end{equation*}
which is equivalent to
 \begin{equation*}
  \z_t^{(s_t)} < \max_{y \in \nu,\ y\neq s_t}\z_t^{(y)}, \ \ \forall t=1, \dots, M.    
 \end{equation*}
Given this observation, we can define a hinge-like loss function $L$ to generate adversarial examples in the non-overlapping attack, i.e., 
\begin{equation}
L_{\text{non-overlapping}} = \sum_{t=1}^M \max\{-\epsilon,\ \z_t^{(s_t)}-\max_{y\neq s_t}\{\z_t^{(y)}\}\},
\label{eq:untargeted}
\end{equation}
where $\epsilon\ge 0$ denotes the confidence margin parameter. Generally speaking, a larger $\epsilon$ will lead to a more confident output and a higher success rate, but with the cost of more iterations and longer running time.

We note that non-overlapping attack is much more challenging than untargeted attack, which suffices to find a one-word difference from the original output~\citep{zhao2017generating,ebrahimi2017hotflip}. We do not take untargeted attack into account since it is straightforward and the replaced words could be some less important words such as ``the'' and ``a''. 

\subsubsection{\textbf{Targeted Keywords Attack}}
Given a set of targeted keywords, the goal of targeted keywords attack is to generate an adversarial input sequence to ensure that all the targeted keywords appear in the output sequence. This task is important since it suggests adding a few malicious keywords can completely change the meaning of the output sequence. For example, in the machine translation task that translates from English into German, an input sentence ``\emph{policeman helps protesters to keep the assembly in order}'' should generate an output sentence ``\emph{Polizist hilft Demonstranten, die Versammlung in Ordnung zu halten}''. However, changing only one word from ``hilft'' to ``verhaftet'' in the output sequence will significantly change its meaning, as the new sentence means ``\emph{police officer arrested protesters to keep the assembly in order}''. Similarly, if we change the word ``warm'' to ``cold'' in the output sentence ``\emph{people gives a warm welcome to soldiers}'', its meaning will also be dramatically changed.

In our method, we do not specify the positions of the targeted keywords in the output sentence. Instead, it is more natural to design a loss function that allows the targeted keywords to become
the top-1 prediction at any positions. The attack is considered as successful only when ALL the targeted keywords appear in the output sequence. Therefore, the more targeted keywords there are, the harder the attack is. To illustrate our method, we start from the simpler case with only one targeted keyword $k_1$. To ensure that the target keyword word's logit $z^{(k_1)}_t$ be the largest among all the words at a position $t$, we design the following loss function:

\begin{equation}
L = \min_{t \in[M]}\{\max\{-\epsilon,\ \max_{y\neq k_1}\{z_t^{(y)}\}-z_t^{(k_1)}\}\},
\end{equation}
which essentially searches the minimum of the hinge-like loss terms over all the possible locations $t\in [M]$. 
When there exist more than one targeted keywords $K = \{k_1,k_2,\dots,k_{|K|}\}$, where $k_i$ denotes the $i$-th word in output vocabulary $\nu$, we follow the same idea to define the loss function as follows:
\begin{equation}
L_{\text{targeted keywords}} = \sum_{i=1}^{|K|} \min_{t \in[M]}\{\max\{-\epsilon,\ \max_{y\neq k_i}\{z_t^{(y)}\}-z_t^{(k_i)}\}\}.
\label{eq:loss_keyword_1}
\end{equation}
However, the loss defined in~\eqref{eq:loss_keyword_1} suffers from the ``keyword collision'' problem. When there are more than one keyword,  it is possible that multiple keywords compete at the same position to attack. 
To address this issue, we define a mask function $m$ to mask off the position if it has been already occupied by one of the targeted keywords:
\begin{equation}
    m_{t}(x) = 
    \begin{cases}
    +\infty & \text{if } \argmax_{i\in \nu} z_t^{(i)} \in K\\
    x            & \text{otherwise}
    \end{cases}
\end{equation}
In other words, if any of the keywords appear at position $t$ as the top-1 word, we ignore that position and only consider other positions for the placement of remaining keywords.
By incorporating the mask function, the final loss for targeted keyword attack becomes:
\begin{equation}
\sum_{i=1}^{|K|} \min_{t \in[M]}\{m_{t}(\max\{-\epsilon,\ \max_{y\neq k_i}\{z_t^{(y)}\}-z_t^{(k_i)}\})\}.   \label{eq:keyword} 
\end{equation}

\subsection{Handling Discrete Input Space}
As mentioned before, the problem of ``discrete input space'' is one of the major challenges in attacking seq2seq model. Let $\mathbb{W}$ be the set of word embeddings of all words in the input vocabulary. A naive approach is to first learn $\X+\bdelta^*$ in the continuous space by solving the problem~\eqref{eq:framework}, 
and then search for its nearest word embedding in $\mathbb{W}$. 
This idea has been used in attacking sequence classification models in~\cite{gong2018adversarial}. Unfortunately, when applying this idea to targeted keywords attack, we report that all of the 100 attacked sequences on Gigaword dataset failed to generate the targeted keywords.
The main reason is that by directly solving the problem~\eqref{eq:framework}, the final solution is likely not a feasible word embedding in $\mathbb{W}$, and its nearest neighbor could be far away from it due to the curse of dimensionality~\cite{friedman1997bias}.
 
To address this issue, we propose to add an additional constraint to enforce that $\X+\bdelta$ belongs to the input vocabulary $\mathbb{W}$. The optimization problem then becomes
\begin{equation}
\begin{aligned}
\min_{\bdelta}&\quad L(\X+\bdelta) + \lambda \cdot R(\bdelta)\\
\text{s.t.}& \quad  \x_i+\delta_i \in \mathbb{W}\quad \forall i=1,\dots,N\\
\end{aligned}
\end{equation}


We then apply a projected gradient descent method to solve this constrained problem. At each iteration, we project the current solution $\x_i+\delta_i$, where $\delta_i$ denotes the $i$-th column of $\bdelta$, back into $\mathbb{W}$ to make sure that $\X+\bdelta$ can map to a specific input word.

\paragraph{Group lasso Regularization:}
$\ell_2$ norm has been widely used in the adversarial machine
learning literature to measure distortions. 
%A common regularization used in the adversarial machine learning literature is $\ell_2$ norm. 
However, it is not suitable for our task since almost all the learned $\{\delta_t\}_{t=1}^M$ using $\ell_2$ regularization will be nonzero. As a result, most of the inputs words will be perturbed to another word, leading to an adversarial sequence that is significantly different from the input sequence. 


To solve this problem, we treat each $\delta_t$ with $d$ variables as a group, and use the group lasso regularization 
\begin{equation*}
    R(\bdelta) = \sum_{t=1}^N \|\delta_t\|_2 
\end{equation*}
to enforce the group sparsity: only a few groups (words) in the optimal solution $\bdelta^*$ are allowed to be nonzero. 

\subsection{Gradient Regularization}
When attacking the seq2seq model, it is common to find that the adversarial example is located in a region with very few or even no embedding vector. This will negatively affect our projected gradient method since even the closest embedding from those regions can be far away. 


To address this issue, we propose a gradient regularization to make $\X+\bdelta$ close to the word embedding space. Our final objective function becomes:
\begin{equation}
\begin{aligned}
\min_{\bdelta}\quad &L(\X+\bdelta) + \lambda_1 \sum_{i=1}^N \norm{\delta_i}_2 +\lambda_2 \sum_{i=1}^N \min_{\bw_j\in \mathbb{W}}\{\norm{\x_i+\delta_i-\bw_j}_2\}\\
\text{s.t.}\quad &  \x_i+\delta_i \in \mathbb{W}\quad \forall i=1,\dots,N\\
\label{eq:loss}
\end{aligned}
\end{equation}
where the third term is our gradient regularization that penalizes a large distance to the nearest point in $\mathbb{W}$. The gradient of this term can be efficiently computed since it is only related to one $\bw_j$ that has a minimum distance from $\x_i+\delta_i$. 
For the other terms, we use the proximal operator to optimize the group lasso regularization, and the gradient of the loss function $L$ can be computed through back-propagation. The detailed steps of our approach, Seq2Sick, is presented in Algorithm~\ref{alg:opt}. Our source code is publicly available.\footnote{\url{https://github.com/cmhcbb/Seq2Sick}}

\paragraph{Computational Cost:} Our algorithm needs only one back-propagation to compute the gradient $\nabla_{\bdelta}L(x+\bdelta)$. The bottleneck here is to project the solution back into the word embedding space, which depends on the number of words in the input dictionary of the model.~\citep{gong2018adversarial} uses $GloVe$ word embedding~\cite{pennington2014glove} that contains millions of words to do a nearest neighbor search. Fortunately, our model does not need to use any pre-trained word embedding, thus making it a more generic attack that does not depend on pre-trained word embedding. 
Besides, we can employ approximate nearest neighbor (ANN)  approaches to further speed up the projection step.
\begin{algorithm}[tb]
   \caption{Seq2Sick algorithm}
   \label{alg:opt}
\begin{algorithmic}
   \STATE {\bfseries Input:} input sequence $\bx=\{x_1,\dots,x_N\}$, seq2seq model, target keyword $\{k_1,\dots,k_T\}$
   \STATE {\bfseries Output:} adversarial sequence $\bx^*=\bx + \bdelta^*$
   \STATE Let $\mathbf{s}=\{s_1,\dots,s_M\}$ denote the original output of $\bx$.
   \IF{\ Targeted Keyword Attack}
   \STATE Set the loss $L(\cdot)$ in~\eqref{eq:loss} to be ~\eqref{eq:keyword}
   \ELSE
   \STATE Set the loss $L(\cdot)$ in~\eqref{eq:loss} to be ~\eqref{eq:untargeted} 
   \ENDIF
   \FOR{$r=1,2,\dots, T$}
   \STATE back-propagation loss $L$ to achieve gradient $\nabla_{\bdelta}L(\bx+\bdelta_r)$
   \FOR{$i=1,2,\dots,N$}
   \IF{$\norm{\delta_{r,i}} > \eta\lambda_1$}
   \STATE $\delta_{r,i} = \delta_{r,i} - \eta\lambda_1 \frac{\delta_{r,i}}{\norm{\delta_{r,i}}}$
   \ELSE
   \STATE $\delta_{r,i} = 0$
   \ENDIF
   \ENDFOR
   \STATE $y^{r+1} = \bdelta^{r} + \eta \cdot \nabla_{\bdelta}L(\bx+\bdelta^r)$
   \STATE $\bdelta^{r+1} =\argmin\limits_{\bx+\bdelta^{r+1} \in \mathbb{W}}\norm{y^{r+1}-\bdelta^{r+1}}$
   \ENDFOR
   \STATE $\bdelta^* = \bdelta^T$
   \STATE $\bx^* = \bx + \bdelta^*$
   \STATE {\bfseries return} $\bx^*$
\end{algorithmic}
\end{algorithm}

\section{Experiments}
In this section, we conduct experiments on two widely-used applications of seq2seq model: text summarization and machine translation. 

\subsection{Datasets}
We use three datasets DUC2003\footnote{\url{http://duc.nist.gov/duc2003/tasks.html}}, DUC2004\footnote{\url{http://duc.nist.gov/duc2004/}}, and Gigaword\footnote{\url{https://catalog.ldc.upenn.edu/LDC2003T05}}, to conduct our attack for the text summarization task. Among them, DUC2003 and DUC2004 are widely-used datasets in documentation summarization. We also include a subset of randomly chosen samples from Gigaword to further evaluate the performance of our algorithm. For the machine translation task, we use 500 samples from WMT'16 Multimodal Translation task{\footnote{\url{http://www.statmt.org/wmt16/translation-task.html}}}. The statistics about the datasets are shown in Table ~\ref{tb:datsets}. All our experiments are performed on an Nvidia GTX 1080 Ti GPU.
\begin{table}[htbp]
\caption{Statistics of the datasets. ``\# Samples'' is the number of test examples we used for robustness evaluations}
\label{tb:datsets}
\begin{center}
\begin{sc}
\begin{tabular}{lccr}
\toprule
Datasets & \# samples & Average input lengths \\
\midrule
Gigaword    & 1,000& 30.1 words \\
DUC2003 & 624 & 35.5 words\\
DUC2004    & 500& 35.6 words \\
Multi30k & 500 & 11.5 words \\
\bottomrule
\end{tabular}
\end{sc}
\end{center}
\end{table}
\subsection{Seq2seq models}
We implement both text summarization and machine translation models on OpenNMT-py\footnote{\url{https://github.com/OpenNMT/OpenNMT-py}}.  Specifically, we use a word-level LSTM encoder and a word-based attention decoder for both applications~\citep{bahdanau2014neural}. For the text summarization task, we use 380k training pairs from Gigaword dataset to train a seq2seq model. %, which achieve the same performance reported in~\citep{rush2015neural}. 
The architecture consists of a 2-layer stacked LSTM with 500 hidden units. We conduct experiments on two types of models, one uses the pre-trained 300-dimensional GloVe word embeddings and the other one is trained from scratch. For the machine translation task, we train our model using 453k pairs from the Europal corpus of German-English WMT 15\footnote{\url{http://www.statmt.org/wmt15/translation-task.html}}, common crawl and news-commentary. We use the hyper-parameters suggested by OpenNMT for both models, and have reproduced the performance reported in~\citep{rush2015neural} and \citep{ha2016toward}.

\subsection{Empirical Results}
\subsubsection{Text Summarization}

For the non-overlapping attack, we use the proposed loss ~\eqref{eq:untargeted} in our objective function. 
A non-overlapping attack is treated as successful only if there is no common word at every position between output sequence and original sequence. We set $\lambda=1$ in all non-overlapping 
experiments. Table~\ref{sum:un} summarizes the experimental results. It shows that our algorithm only needs to change 2 or 3 words on average and can generate entirely different outputs for more than $80\%$ of sentences. 
We have also included some adversarial examples in Table ~\ref{nts:un}. More non-overlapping adversarial examples is available at appendix. From these examples, we can only change one word to let output sequence look completely different with the original one and change the sentence's meaning completely.

For the targeted keywords attack, we randomly choose some targeted keywords from the output vocabulary after removing the stop words like ``a'' and ``the''. 
A targeted keywords attack is treated as successful only if the output sequence contains all the targeted keywords. We set $\lambda_1=\lambda_2=1$ in our objective function~\eqref{eq:loss} in all our experiments. Table ~\ref{sum:num} summarizes the performance, including the overall success rate, average BLEU score ~\cite{papineni2002bleu}, and the average number of changed words in input sentences. Average BLEU score is defined by exponential average over BLEU 1,2,3,4, which is commonly used in evaluating the quality of text which has been machine-translated from one natural language to another. Also, we have included some adversarial examples crafted by our method in Table ~\ref{sum:examples}. In Table ~\ref{sum:examples}, we show some adversarial examples with 3 sets of keywords, where ``\#\#'' stands for a two-digit number after standard preprocessing in text summarization. Through these examples, we can see that our method could generate totally irrelevant subjects, verbs, numerals and objects which could easily be formed as a complete sentence with only several word changes. More adversarial examples can be found in the appendix of this paper.

Note that there are three important techniques used in our algorithm: projected gradient method, group lasso, and gradient regularization. In the following, we conduct experiments to verify the importance of each of these techniques.  First, without using the projected gradient method, we observe that the success rate immediately drops to close to $0\%$. It is thus important to project the solution back to the input vocabulary's word embeddings after each iteration. Table~\ref{sum:com} shows 
the experimental results when group lasso or gradient regularization is removed, where 
``W/O GL'' indicates the results without group lasso regularization and ``W/O GR'' indicates the results without gradient regularization. The algorithms are evaluated using the targeted 2-keyword attack. As shown in Table~\ref{sum:com}, if we do not use group lasso regularization that enforces group sparsity of distortion $\bdelta^*$, the attack success rate remains similar, but both average BLEU score and the number of changed words become much larger. On the other hand, if we do not use gradient regularization that helps find a better $\bdelta$ that is close to the input embedding space, not only success rate drops, but also average BLEU score and the number of changed words become worse. 
These empirical results verify that all the three techniques used here are important in generating adversarial examples against seq2seq models.

\begin{table}[htbp]
\caption{Results of non-overlapping attack in text summarization. The high BLEU scores and low average number of changed words indicate that the crafted adversarial inputs are very similar to their originals, and we achieve high success rates to generate a summarization that differs with the original \textit{at every position} for all three datasets.}
\label{sum:un}
\begin{center}
\begin{small}
\begin{sc}
\begin{tabular}{lcccr}
\toprule
Dataset & Success rate & BLEU & \# changed \\
\midrule
Gigaword &86.0\% & 0.828 &2.17 \\
DUC2003 &85.2\% & 0.774 &2.90 \\
DUC2004 &84.2\% & 0.816 &2.50 \\
\bottomrule
\end{tabular}
\end{sc}
\end{small}
\end{center}
\end{table}


\begin{table}[htbp]
\caption{Results of targeted keywords attack in text summarization. $|K|$ is the number of keywords. We found that our method can make the summarization include 1 or 2 target keywords with a high success rate, while the changes made to the input sentences are relatively small, as indicated by the high BLEU scores and low average number of changed words. When $|K|=3$, this task becomes more challenging, but our algorithm can still find many adversarial examples.}
\label{sum:num}
\vskip 0.15in
\begin{center}
\begin{sc}
\begin{small}
\begin{tabular}{lcccr}
\toprule
Datasest & $|K|$ & Success rate & BLEU & \# changed \\
\midrule
\multirow{3}{*}{Gigaword} &1   &99.8\% & 0.801 &  2.04 \\ 
&2   & 96.5\% & 0.523 & 4.96 \\
&3   &43.0\% & 0.413  & 8.86 \\
\bottomrule
\toprule
\multirow{3}{*}{DUC2003} &1   &99.6\%  & 0.782 &  2.25 \\ 
&2   &87.6\% & 0.457 & 5.57  \\
&3   &38.3\% & 0.376  & 9.35 \\
\bottomrule
\toprule
\multirow{3}{*}{DUC2004} &1    &99.6\% & 0.773 &  2.21 \\ 
&2   &87.8\% & 0.421  & 5.1  \\
&3   &37.4\% & 0.340  & 9.3 \\
\bottomrule
\end{tabular}
\end{small}
\end{sc}
\end{center}
\end{table}

\begin{table}[htbp]
\caption{Importance of each component of our algorithm for targeted 2-keyword attack int text summarization. GL = Group lasso. GR = Gradient regularization. We do not show our method without gradient projection as its success rates drop to 0 for all datasets. Group lasso is crucial for crafting adversarial examples which are similar to originals (high BLEU and low number of changed words), and gradient regularization can help to boost success rate.}
\label{sum:com}
\begin{center}
\begin{small}
\begin{sc}
\begin{tabular}{lcccr}
\toprule
Dataset & Method &success\%& BLEU &  \# changed \\
\midrule
\multirow{3}{*}{Gigaword} & W/o GL   &91.4 \% & 0.166  &  16.53 \\
& W/o GR & 92.8 \% & \bf 0.707 & \bf 4.96\\
& All    & \bf 96.5\%& 0.523 & \bf 4.96\\
\bottomrule
\toprule
\multirow{3}{*}{DUC2003} & W/o GL   & 95.7\% &0.225 & 15.74 \\
& W/o GR & \bf 87.9\%& 0.457 & \bf 5.57\\
& All    & 87.6\%& \bf \bf 0.457 & \bf 5.57 \\
\bottomrule
\toprule
\multirow{3}{*}{DUC2004} & W/o GL   & 95.0\%& 0.212 & 15.60 \\
& W/o GR & 87.0 \%& \bf 0.421 & \bf 5.14 \\
& All    & \bf 87.8\%& \bf 0.421 & \bf 5.14 \\
\bottomrule
\end{tabular}
\end{sc}
\end{small}
\end{center}
\end{table}

\subsubsection{Machine Translation}
We then conduct both non-overlapping and targeted keywords attacks to the English-German machine translation model. We first filter out stop words like ``Ein''(a), ``und''(and) in German vocabulary and randomly choose several nouns, verbs, adjectives or adverbs in German as targeted keywords. Similar to the text summarization experiments, we set $\lambda_1=\lambda_2=1$ in our objective function. The success rates, BLEU scores, and the average number of words changed are reported in Table~\ref{nmt:num}, with some adversarial examples shown in Table~\ref{nmt:example}. Furthermore, the effects of group lasso and gradient regularizations are reported in Table~\ref{nmt:com}. These results are consistent with the findings in the text summarization experiments, and verify the effectiveness of proposed attack framework and the importance of the proposed techniques.

\begin{table}[htbp]
\caption{Results of non-overlapping method and targeted keywords method in machine translation. Similar to our observation for text summarization, non-overlapping attack and targeted keyword attack with 1 and 2 keywords can be achieved with very high success rates, while a 3-keyword attack is more challenging.}
\label{nmt:num}
\begin{center}
\begin{small}
\begin{sc}
\begin{tabular}{lcccr}
\toprule
Method & Success\% & BLEU & \# changed \\
\midrule
Non-overlap  & 89.4\%& 0.349 & 3.5\\
1-keyword    &100.0\% & 0.705 & 1.8  \\ 
2-keyword    & 91.0 \% & 0.303 & 4.0 \\
3-keyword    &69.6\% & 0.205  & 5.3 \\
\bottomrule
\end{tabular}
\end{sc}
\end{small}
\end{center}
\end{table}

\begin{table}[htbp]
\caption{Importance of each component of our algorithm for targeted 2-keyword attack in machine translation. GL = Group lasso; GR = Gradient regularization. We do not show our method without gradient projection as its success rates drop to 0 for all datasets. Without group lasso, our algorithm can make the input sentence quite different from its original (low BLEU and high number of changed words). Gradient regularization can slightly improve results. }
\label{nmt:com}
\begin{center}
\begin{small}
\begin{sc}
\begin{tabular}{lcccr}
\toprule
Method &success rate& BLEU & \# changed \\
\midrule
W/o GL   & \bf 100.0\% & 0.163  &  6.4 \\
W/o GR & 91.0\% & \bf 0.303 & 4.1 \\
All    & 91.0\%&  \bf 0.303 & \bf 4.0 \\
\bottomrule
\end{tabular}
\end{sc}
\end{small}
\end{center}
\end{table}

\begin{table}[htbp]
\caption{Machine translation adversarial examples with targeted keyword "Hund sitzt"}
\label{nmt:example}
\begin{center}
\begin{small}
\begin{sc}
\begin{tabular}{l|p{0.75\columnwidth}}
\toprule
Source input seq   & A toddler is cooking with another person.\\
\hline
Adv input seq & A {\bf dog} is {\bf sit} with another {\bf UNK}.\\
\hline
Source output seq   & Ein kleines Kind kocht mit einer anderen Person.\\
\hline
Adv output seq & Ein {\bf Hund sitzt} mit einem anderen UNK.\\
\bottomrule
\bottomrule
\end{tabular}
\end{sc}
\end{small}
\end{center}
\end{table}

\subsection{Robustness of Seq2Seq Model}
Finally, we summarize our results and make some final remarks about the robustness of seq2seq models. Our algorithm can achieve very good success rates ($84\%-100\%$) 
in both non-overlapping and targeted keywords attacks with 1 or 2 keywords. This clearly verifies the effectiveness of our attack algorithm. On the other hand, we also recognize some strengths of
the seq2seq model: (i) unlike CNN models where targeted attack can be conducted easily with almost 100\% success rate and very small distortion that cannot be perceived by human eyes~\cite{carlini2017towards}, it is harder to turn the entire seq2seq output into a particular sentence -- some sentences are even impossible to generate by seq2seq models; and (ii) since the input space of seq2seq is discrete, it is easier for human to detect the differences between the adversarial sequence and the original one, even if we only change one or few words. 
Therefore, we conclude that, compared with the DNN models designed for other tasks such as image classification, seq2seq models are more robust to adversarial attacks. The main reason, as pointed out in the introduction, is that the seq2seq model has a finite and discrete input space and 
almost infinite output space, so it is more robust than 
visual classification models that have an infinite and continuous input space and a very small output space (e.g., 10 categories in MNIST and 1,000 categories in ImageNet). 


\begin{table}[htbp]
\caption{Text summarization adversarial examples using non-overlapping method. Surprisingly, it is possible to make the output sequence completely different by changing only one word in the input sequence.}
\label{nts:un}
\begin{center}
\begin{small}
\begin{sc}
\begin{tabular}{l|p{0.75\columnwidth}}
\toprule
Source input seq  & among asia 's leaders , prime minister mahathir mohamad was notable as a man with a bold vision : a physical and social transformation that would push this nation into the forefront of world affairs . \\
\hline
Adv input seq & among {\bf lynn} 's leaders , prime minister mahathir mohamad was notable as a man with a bold vision : a physical and social transformation that would push this nation into the forefront of world affairs.\\
\hline
Source output seq   & asia 's leaders are a man of the world\\
\hline
Adv output seq & {\bf a vision for the world}\\
\bottomrule
\toprule
Source input seq   & under nato threat to end his punishing offensive against ethnic albanian separatists in kosovo , president slobodan milosevic of yugoslavia has ordered most units of his army back to their barracks and may well avoid an attack by the alliance , military observers and diplomats say \\
\hline
Adv input seq & under nato threat to end his punishing offensive against ethnic albanian separatists in kosovo , president slobodan milosevic of yugoslavia has {\bf jean-sebastien} most units of his army back to their barracks and may well avoid an attack by the alliance , military observers and diplomats say.\\
\hline
Source output seq   & milosevic orders army back to barracks\\
\hline
Adv output seq & {\bf nato may not attack kosovo}\\
\bottomrule
\end{tabular}
\end{sc}
\end{small}
\end{center}
\end{table}

\begin{table}[htbp]
\caption{Text summarization examples with targeted keywords ``police arrest'', ``police arrest \#\#'', ``police arrest protesters''}
\label{sum:examples}
\begin{center}
\begin{small}
\begin{sc}
\begin{tabular}{l|p{0.75\columnwidth}}
\toprule
Source input seq   & north korea is entering its fourth winter of chronic food shortages with its people malnourished and at risk of dying from normally curable illnesses , senior red cross officials said tuesday. \\
\hline
Adv input seq & north {\bf detectives} is {\bf apprehended} its fourth winter of chronic food shortages with its people malnourished and at risk of dying from normally curable illnesses , senior red cross officials said tuesday.\\
\hline
Source output seq   &north korea enters fourth winter of food shortages\\
\hline
Adv output seq &  north {\bf police arrest} fourth winter of food shortages.\\
\bottomrule
\toprule
Source input seq   & after a day of fighting , congolese rebels said sunday they had entered kindu , the strategic town and airbase in eastern congo used by the government to halt their advances. \\
\hline
Adv input seq & after a day of fighting , {\bf nordic apprehended} said sunday they had entered {\bf UNK} , the strategic town and airbase in eastern congo used by the government to halt their advances.\\
\hline
Source output seq   &congolese rebels say they have entered UNK.\\
\hline
Adv output seq &  nordic {\bf police arrest \#\#} in congo.\\
\bottomrule
\toprule
Source input seq   & three weeks ago , when someone started stalking homeless people here , bending over them as they slept in the alleys and doorways and slashing their throats , a grim joke began making the rounds on the streets : the killer had been hired by the city. \\
\hline
Adv input seq & three weeks ago {\bf dissidents} when someone started {\bf modi} homeless people here {\bf thai} bending over them as they slept in the alleys and doorways and slashing their throats , a grim joke began making the rounds on the streets : the killer had been hired by the city.\\
\hline
Source output seq   & homeless people get a taste of life\\
\hline
Adv output seq & thai {\bf police arrest \#} in crackdown on {\bf protesters}\\
\bottomrule
\end{tabular}
\end{sc}
\end{small}
\end{center}
\end{table}

\section{Conclusion}
In this paper, we propose a novel framework, i.e., Seq2Sick, to generate adversarial examples for sequence-to-sequence neural network models. We propose a projected gradient method to address the issue of discrete input space, adopt group lasso to enforce the sparsity of the distortion, and develop a regularization technique to further improve the success rate. Besides, different from most existing algorithms that are designed for untargeted attack and classification tasks, our algorithm can perform the more challenging targeted keywords attack. Our experimental results show that the proposed framework is powerful and effective: it can achieve high success rates in both non-overlapping and targeted keywords attacks with relatively small distortions. At the same time, we recognize that, compared with the DNN models for image classifications that have already been evaluated elsewhere, seq2seq models are indeed more robust to adversarial attacks.


\section{Acknowledgment}
CJH, MC and HZ are partially supported by NSF IIS-1719097.

\clearpage
\bibliography{ref}
\bibliographystyle{unsrt}

\appendix
\section{Appendix}
\subsection{More adversarial examples on target keyword method}
In Table ~\ref{nts:ta}, we show more adversarial examples generated by our Seq2Sick framework using targeted keywords method. 
\begin{table}[htbp]
\caption{Text summarization adversarial examples using targeted keywords as "police arrest","police arrest protestors"}
\label{nts:ta}
\begin{small}
\begin{sc}
\begin{tabular}{l|p{0.75\columnwidth}}
\toprule
Source input seq& cambodia 's two-party opposition asked the asian development bank monday to stop providing loans to the incumbent government ,     which it calls illegal \\
\hline
Adv input seq& cambodia 's {\bf heavy-handed manhunts warrant} the asian development bank monday to stop providing loans to the incumbent government, {\bf rwanda apec} calls {\bf police}\\
\hline
Source output seq & cambodian opposition asks adb to stop loans to government\\
\hline
Adv output seq & cambodia 's {\bf police arrest} asian development bank\\
\bottomrule
\toprule
Source input seq   & europe 's top official said friday that he hoped former chilean dictator augusto pinochet would be extradited to spain to be tried for crimes committed during his 17-year rule. \\
\hline
Adv input seq & {\bf detectives} {\bf sweep} top official said friday that he hoped former chilean dictator augusto pinochet would be extradited to spain to be tried for crimes committed during his {\bf UNK} rule.\\
\hline
Source output seq   &europe 's top official hopes pinochet will be extradited to spain.\\
\hline
Adv output seq &  chilean {\bf police arrest} pinochet 's extradition.\\
\bottomrule
\toprule
Source input seq &prime minister rafik hariri has declined an informal invitation from lebanon 's new president to form the next government , sparking a political crisis in this country as it rebuilds from its devastating civil war .\\
\hline
Adv input seq & prime minister rafik hariri {\bf apprehended} declined {\bf riot-torn} informal invitation from lebanon 's new president to form the next government , sparking a political crisis {\bf ex-police} this country as it {\bf UNK} from its devastating civil war .\\
\hline
Source output seq & lebanese prime minister declines to form new government\\
\hline
Adv output seq &  lebanese {\bf police arrest \#\#} in new government\\
\bottomrule
\toprule
Source input seq   & the trials of three outspoken dissidents over , communist party leader jiang zemin signaled wednesday that china will sustain a crackdown on dissent throughout next year . \\
\hline
Adv input seq & {\bf firemen} trials {\bf wanchope consists} outspoken dissidents over , communist party leader jiang zemin signaled wednesday that china will sustain a crackdown on dissent throughout next year .\\
\hline
Source output seq   & china 's jiang signals crackdown on dissent\\
\hline
\bottomrule
Adv output seq & chinese {\bf police} say they will continue crackdown on dissent\\
\toprule
Source input seq   & president boris yeltsin stayed home tuesday , nursing a respiratory infection that forced him to cut short a foreign trip and revived concerns about his ability to govern. \\
\hline
Adv input seq & president boris yeltsin stayed home tuesday , {\bf cops cops} respiratory infection that forced him to cut short a foreign trip and revived concerns about his ability to govern.\\
\hline
Source output seq   & yeltsin stays home after illness\\
\hline
Adv output seq & yeltsin stays home after {\bf police arrest}\\
\bottomrule
\toprule
Source input seq & a group of high-powered u.s. investors in southeast asia on monday applauded efforts to perk up thailand 's staggering economy ,saying they had been assured by top thai officials that key economic reform packages will soon be approved\\
\hline
 Adv input seq & a {\bf eds confiscate rafah arresting supporters} in southeast asia on monday applauded efforts to perk up thailand 's staggering economy , saying they had been assured by top thai officials that key economic reform packages will soon be approved .\\
\hline
Source output seq &us investors welcome thai economic reforms\\
\hline
Adv output seq &thai {\bf police arrest protesters} in southeast asia\\
\bottomrule
\end{tabular}
\end{sc}
\end{small}
\end{table}

\subsection{More adversarial examples on non-overlapping method}
In Table~\ref{nts:un2}, we show more adversarial examples generated by our Seq2Sick framework using non-overlapping method. 
By changing only one word in the input, we can fool the seq2seq to generate totally different output.

\begin{table}[htbp]
\caption{Text summarization adversarial examples using non-overlapping method}
\label{nts:un2}
\begin{center}
\begin{small}
\begin{sc}
\begin{tabular}{l|p{0.75\columnwidth}}
\toprule
Source input seq   & a group of high-powered u.s. investors in southeast asia on monday applauded efforts to perk up thailand 's staggering economy , sayi    ng they had been assured by top thai officials that key economic reform packages will soon be approved. \\
\hline
Adv input seq & a group of high-powered u.s. investment in southeast asia on monday applauded efforts to perk up thailand 's staggering economy , saying they had been assured by top thai officials that key economic reform packages will soon be approved.\\
\hline
Source output seq   & us investors welcome thai economic reforms.\\
\hline
Adv output seq & {\bf u.s. investment in southeast asia to be boosted}.\\
\bottomrule
\toprule
Source input seq   & just four years ago , it was a good bet that newt gingrich would be the pivotal figure in u.s. politics at the turn of the millennium. \\
\hline
Adv input seq & just four years ago , it was a good bet that newt {\bf lawmakers} would be the pivotal figure in u.s. politics at the turn of the millennium .\\
\hline
Source output seq   &gingrich 's UNK vision is a good betmilosevic orders army back to barracks\\
\hline
Adv output seq & {\bf a new year for the millennium}\\
\bottomrule
\toprule
Source input seq   & russia 's new prime minister picked an unusual way to reassure the nation thursday , after two weeks of deliberations he announced that he still had no plan to rescue the country from its economic crisis . \\
\hline
Adv input seq & russia 's new prime minister picked an unusual way to {\bf peacocks} the nation thursday , after two weeks of deliberations he announced that he still had no plan to rescue the country from its economic crisis.\\
\hline
Source output seq   &russia s new prime minister says he has no plan to rescue country from economic crisis\\
\hline
Adv output seq & {\bf new russian prime minister picks peacocks}\\
\bottomrule
\toprule
Source input seq   & as turkey kept up warlike rhetoric against damascus , egypt on sunday began shuttle democracy between the two neighbors to avoid a military confrontation over turkish kurdish bases in syria. \\
\hline
Adv input seq & as turkey kept up warlike rhetoric against damascus {\bf of} egypt on sunday began shuttle democracy between the two neighbors to avoid a military confrontation over turkish kurdish bases in syria.\\
\hline
Source output seq   &egypt begins shuttle diplomacy with syria\\
\hline
Adv output seq & {\bf turkey holds up its rhetoric against syria}\\
\bottomrule
\toprule
Source input seq   & indian prime minister p.v. narasimha rao 's promise of more autonomy for troubled kashmir and his plea for early state elections has sparked a violent reaction from provincial moslem and opposition parties. \\
\hline
Adv input seq &indian prime minister p.v. narasimha rao {\bf honeywell} promise of more autonomy for troubled kashmir and his plea for early state elections has sparked a violent reaction from provincial moslem and opposition parties.\\
\hline
Source output seq   &russia s new prime minister says he has no plan to rescue country from economic crisis\\
\hline
Adv output seq & {\bf new autonomy for troubled kashmir    indian pm 's promise of autonomy for kashmir sparks violent reaction}\\
\bottomrule
\toprule
Source input seq   & the moment of truth for chuck knoblauch came in the bottom of the first inning when his name was announced at yankee stadium for the     first time since he neglected to chase down that memorable loose ball last wednesday. \\
\hline
Adv input seq & the moment of truth for chuck {\bf yankees} came in the bottom of the first inning when his name was announced at yankee stadium for the first time since he neglected to chase down that memorable loose ball last wednesday.\\
\hline
Source output seq   &knoblauch 's return is a UNK\\
\hline
Adv output seq & {\bf yankees yankees lose yankees \#-\#}\\
\bottomrule
\end{tabular}
\end{sc}
\end{small}
\end{center}
\end{table}
\end{document}


==> trash_bin.txt <==
\documentclass{article} % For LaTeX2e
\usepackage{iclr2019_conference,times}

% Optional math commands from https://github.com/goodfeli/dlbook_notation.
\input{math_commands.tex}

\usepackage{hyperref}
\usepackage{url}
\usepackage{float}
\usepackage{mathtools}
\usepackage[title]{appendix}
\usepackage{amsmath}
\usepackage{bbm}
\DeclareMathOperator*{\argmaxA}{argmax}
\usepackage{algorithm}
\usepackage{algorithmic}
\usepackage{multirow}
\usepackage{makecell}

\title{On the possibility of well trained discrete-space Neural Network Seq2Seq models generating egregious outputs}

\iclrfinalcopy % Uncomment for camera-ready version, but NOT for submission.
\begin{document}

\begin{table}
\begin{center}
\begin{tabular}{|c|c|c|c|c|c|c|}
\hline
\multicolumn{7}{|c|}{Ubuntu} \\ \hline
\multirow{2}{*}{\bf Model}     & \multirow{2}{*}{$\lambda_{in}$} & {\bf normal} & \multicolumn{3}{c|}{\bf mal}  & {\bf random} \\ \cline{3-7} 
     & & \multirow{1}{*}{\bf o-gre}  & \multirow{1}{*}{\bf o-gre} & \textbf{o-sam-min/avg-k1} & \textbf{io-sam-min/avg-k1} & \multirow{1}{*}{all {\bf hit}s} \\ 
\hline
\multirow{2}{*}{\bf last-h}    & 0   &  65\%  &  0\%  & m13.6\% / a53.9\%  & N/A & 0  \\ \cline{2-7}
                           & 1   &  63.2\%  &  0\% &  m9.1\%/a48.6\%  &  m9.1\%/a48.6\%   & 0  \\ \hline
\multirow{2}{*}{\bf attention}    & 0   &  82.8\%  & 0\%   &  m16.7\%/a57.7\%  & N/A   & 0  \\ \cline{2-7} 
            & 1   &  79.4\%  &  0\%  &  m10.2\%/a49.2\%  &  m10.2\%/a49.2\%  & 0  \\ \hline
\end{tabular}
\caption{Main results on the Ubuntu and Switchboard data, {\bf gre} refers to {\bf greedy} and {\bf sam} refers to {\bf sample}, and \textbf{hit}s with $k$ set to 1 are reported.}
\label{table-mainhit}
\end{center}
\end{table}

\end{document}
